Markpainting: Adversarial Machine Learning meets Inpainting

Inpainting is a learned interpolation technique that is based on generative modeling and used to populate masked or missing pieces in an image; it has wide applications in picture editing and retouching. Recently, inpainting started being used for watermark removal, raising concerns. In this paper we study how to manipulate it using our markpainting technique. First, we show how an image owner with access to an inpainting model can augment their image in such a way that any attempt to edit it using that model will add arbitrary visible information. We find that we can target multiple different models simultaneously with our technique. This can be designed to reconstitute a watermark if the editor had been trying to remove it. Second, we show that our markpainting technique is transferable to models that have different architectures or were trained on different datasets, so watermarks created using it are difficult for adversaries to remove. Markpainting is novel and can be used as a manipulation alarm that becomes visible in the event of inpainting.

==> defences.json <==
{"l2_target": {"orig": 0.009399715811014175, "jpeg": [0.03714916110038757, 0.04470953345298767, 0.05104658007621765, 0.055141668766736984, 0.05708712339401245, 0.05280747637152672], "lowpass": [0.007422603666782379, 0.007711050566285849, 0.01107705757021904, 0.015758749097585678, 0.010539091192185879, 0.008683289401233196], "gaussian": [0.015130393207073212, 0.032238446176052094, 0.04127509146928787, 0.03962143510580063, 0.03643220290541649, 0.03284037858247757]}, "l1_target": {"orig": 0.013156529515981674, "jpeg": [0.029238905757665634, 0.032473430037498474, 0.03520798683166504, 0.03685642033815384, 0.03761669248342514, 0.03588658198714256], "lowpass": [0.011211223900318146, 0.011634990572929382, 0.014638558030128479, 0.01796529069542885, 0.01504476647824049, 0.014086611568927765], "gaussian": [0.01719808205962181, 0.027330776676535606, 0.031209593638777733, 0.030479740351438522, 0.0290377177298069, 0.02742539905011654]}, "psnr_target": {"orig": 20.26885223388672, "jpeg": [14.300509452819824, 13.49599838256836, 12.920332908630371, 12.585201263427734, 12.434619903564453, 12.773046493530273], "lowpass": [21.2944393157959, 21.128864288330078, 19.555755615234375, 18.024784088134766, 19.771968841552734, 20.613157272338867], "gaussian": [18.20149803161621, 14.916258811950684, 13.843120574951172, 14.020698547363281, 14.385146141052246, 14.835919380187988]}, "ssim_target": {"orig": 0.962938666343689, "jpeg": [0.9440423846244812, 0.9469487071037292, 0.9495977759361267, 0.950821042060852, 0.951178252696991, 0.9504110217094421], "lowpass": [0.9649118185043335, 0.9655284881591797, 0.9587327837944031, 0.9530707597732544, 0.9605657458305359, 0.9583005905151367], "gaussian": [0.9517847895622253, 0.9421152472496033, 0.9463900327682495, 0.9469212293624878, 0.9467183351516724, 0.9469581842422485]}, "l2_orig": {"orig": 0.009399715811014175, "jpeg": [0.03714916110038757, 0.04470953345298767, 0.05104658007621765, 0.055141668766736984, 0.05708712339401245, 0.05280747637152672], "lowpass": [0.007422603666782379, 0.007711050566285849, 0.01107705757021904, 0.015758749097585678, 0.010539091192185879, 0.008683289401233196], "gaussian": [0.015130393207073212, 0.032238446176052094, 0.04127509146928787, 0.03962143510580063, 0.03643220290541649, 0.03284037858247757]}, "l1_orig": {"orig": 0.013156529515981674, "jpeg": [0.029238905757665634, 0.032473430037498474, 0.03520798683166504, 0.03685642033815384, 0.03761669248342514, 0.03588658198714256], "lowpass": [0.011211223900318146, 0.011634990572929382, 0.014638558030128479, 0.01796529069542885, 0.01504476647824049, 0.014086611568927765], "gaussian": [0.01719808205962181, 0.027330776676535606, 0.031209593638777733, 0.030479740351438522, 0.0290377177298069, 0.02742539905011654]}, "psnr_orig": {"orig": 20.26885223388672, "jpeg": [14.300509452819824, 13.49599838256836, 12.920332908630371, 12.585201263427734, 12.434619903564453, 12.773046493530273], "lowpass": [21.2944393157959, 21.128864288330078, 19.555755615234375, 18.024784088134766, 19.771968841552734, 20.613157272338867], "gaussian": [18.20149803161621, 14.916258811950684, 13.843120574951172, 14.020698547363281, 14.385146141052246, 14.835919380187988]}, "ssim_orig": {"orig": 0.962938666343689, "jpeg": [0.9440423846244812, 0.9469487071037292, 0.9495977759361267, 0.950821042060852, 0.951178252696991, 0.9504110217094421], "lowpass": [0.9649118185043335, 0.9655284881591797, 0.9587327837944031, 0.9530707597732544, 0.9605657458305359, 0.9583005905151367], "gaussian": [0.9517847895622253, 0.9421152472496033, 0.9463900327682495, 0.9469212293624878, 0.9467183351516724, 0.9469581842422485]}, "l2_wouldhave": {"orig": 0.015606946311891079, "jpeg": [0.003082048846408725, 0.0030643674544990063, 0.004163804464042187, 0.005326069891452789, 0.006025083363056183, 0.004602493718266487], "lowpass": [0.0248547475785017, 0.02185986563563347, 0.015578491613268852, 0.009973208419978619, 0.0117010697722435, 0.017343509942293167], "gaussian": [0.01437581330537796, 0.004256765823811293, 0.002600061474367976, 0.002034535864368081, 0.001694440608844161, 0.0014853606699034572]}, "l1_wouldhave": {"orig": 0.017920903861522675, "jpeg": [0.007918931543827057, 0.00812533125281334, 0.009548001922667027, 0.0108893271535635, 0.011571584269404411, 0.010103948414325714], "lowpass": [0.023967793211340904, 0.02199678122997284, 0.017984360456466675, 0.01407846063375473, 0.01704103872179985, 0.02157711610198021], "gaussian": [0.01730342023074627, 0.009280580095946789, 0.0072336639277637005, 0.006440203171223402, 0.0058855097740888596, 0.0055938586592674255]}, "psnr_wouldhave": {"orig": 18.066822052001953, "jpeg": [25.11160659790039, 25.136592864990234, 23.805099487304688, 22.735931396484375, 22.20037078857422, 23.370067596435547], "lowpass": [16.04590606689453, 16.603525161743164, 18.07474708557129, 20.01165199279785, 19.3177433013916, 17.608631134033203], "gaussian": [18.423675537109375, 23.709203720092773, 25.850162506103516, 26.915348052978516, 27.709735870361328, 28.281681060791016]}, "ssim_wouldhave": {"orig": 0.9525129795074463, "jpeg": [0.9663955569267273, 0.969176173210144, 0.9700403213500977, 0.9694933295249939, 0.9693988561630249, 0.9701125025749207], "lowpass": [0.9481696486473083, 0.9488556385040283, 0.9513735771179199, 0.9534444212913513, 0.9528228640556335, 0.953088641166687], "gaussian": [0.9545766115188599, 0.9631854295730591, 0.9710039496421814, 0.9725809097290039, 0.9733884334564209, 0.9750581979751587]}}

==> images/defences/defences.json <==
{"l2_target": {"orig": 0.0023475587368011475, "jpeg": [0.005535678472369909, 0.006847725249826908, 0.008034292608499527, 0.008974658325314522, 0.009804018773138523, 0.009277071803808212], "lowpass": [0.0029986309818923473, 0.003999740816652775, 0.006178535521030426, 0.008406510576605797, 0.010030305944383144, 0.010332943871617317], "gaussian": [0.0022733393125236034, 0.0032291512470692396, 0.007997695356607437, 0.009078683331608772, 0.009078675881028175, 0.008965032175183296]}, "l1_target": {"orig": 0.010605180636048317, "jpeg": [0.01671786606311798, 0.018864091485738754, 0.02082027494907379, 0.022479433566331863, 0.023570692166686058, 0.023008551448583603], "lowpass": [0.012232872657477856, 0.014361968263983727, 0.018094653263688087, 0.021436363458633423, 0.02382902428507805, 0.02423398569226265], "gaussian": [0.010448168031871319, 0.012756161391735077, 0.020966975018382072, 0.022657882422208786, 0.022707071155309677, 0.022741004824638367]}, "psnr_target": {"orig": 26.293834686279297, "jpeg": [22.56829261779785, 21.6445369720459, 20.950525283813477, 20.469820022583008, 20.085960388183594, 20.325889587402344], "lowpass": [25.230770111083984, 23.97968292236328, 22.091144561767578, 20.753843307495117, 19.986858367919922, 19.85776138305664], "gaussian": [26.43335723876953, 24.909116744995117, 20.970352172851562, 20.419771194458008, 20.419776916503906, 20.4744815826416]}, "ssim_target": {"orig": 0.9602739810943604, "jpeg": [0.9520250558853149, 0.9491550922393799, 0.9491123557090759, 0.9469895362854004, 0.9458889961242676, 0.9470965266227722], "lowpass": [0.9592313766479492, 0.9568320512771606, 0.9524301290512085, 0.9488508105278015, 0.9441813230514526, 0.9432777166366577], "gaussian": [0.9605752229690552, 0.9581014513969421, 0.9476865530014038, 0.9453138709068298, 0.9452451467514038, 0.9448157548904419]}, "l2_orig": {"orig": 0.002412889152765274, "jpeg": [0.0029038931243121624, 0.0033508213236927986, 0.003734298748895526, 0.004154589958488941, 0.0045869783498346806, 0.004184636287391186], "lowpass": [0.002294400241225958, 0.002419882919639349, 0.0030637194868177176, 0.0038863434456288815, 0.0044820597395300865, 0.004636033438146114], "gaussian": [0.002459629438817501, 0.0022193456534296274, 0.0036643946077674627, 0.004099426791071892, 0.004034142941236496, 0.0038555541541427374]}, "l1_orig": {"orig": 0.010302124544978142, "jpeg": [0.010253751650452614, 0.011093071661889553, 0.011717046611011028, 0.012835140340030193, 0.013664759695529938, 0.012858983129262924], "lowpass": [0.009800591506063938, 0.009896459057927132, 0.010591845028102398, 0.01179914828389883, 0.013276035897433758, 0.013680068776011467], "gaussian": [0.010470785200595856, 0.009537920355796814, 0.011574923992156982, 0.012537575326859951, 0.012429989874362946, 0.01230079960078001]}, "psnr_orig": {"orig": 26.174625396728516, "jpeg": [25.370195388793945, 24.74848747253418, 24.277908325195312, 23.81471824645996, 23.384733200073242, 23.783424377441406], "lowpass": [26.393308639526367, 26.16205596923828, 25.137510299682617, 24.104591369628906, 23.4852237701416, 23.33853530883789], "gaussian": [26.091304779052734, 26.537750244140625, 24.3599796295166, 23.87276840209961, 23.942487716674805, 24.13913345336914]}, "ssim_orig": {"orig": 0.9552506804466248, "jpeg": [0.9553868174552917, 0.9556636214256287, 0.9568907618522644, 0.9555138349533081, 0.9550974369049072, 0.9564690589904785], "lowpass": [0.956525981426239, 0.9565376043319702, 0.9560031294822693, 0.9557126760482788, 0.9542831778526306, 0.9532405138015747], "gaussian": [0.9549862146377563, 0.9567685127258301, 0.9551452994346619, 0.9544863104820251, 0.9547895193099976, 0.9552202224731445]}, "l2_wouldhave": {"orig": 0.004404452629387379, "jpeg": [0.0012405759189277887, 0.0005443012341856956, 0.00020800069614779204, 0.0001536581403343007, 8.840253576636314e-05, 0.0001345112978015095], "lowpass": [0.0032230555079877377, 0.0020857159979641438, 0.0007967581041157246, 0.0002491911291144788, 0.0001486010878579691, 0.00018318102229386568], "gaussian": [0.004418711643666029, 0.00301901763305068, 0.00028241483960300684, 0.00014837006165180355, 0.00015168925165198743, 0.00020674115512520075]}, "l1_wouldhave": {"orig": 0.01437525637447834, "jpeg": [0.007349615450948477, 0.00493280403316021, 0.003070866223424673, 0.002224865835160017, 0.0017770559061318636, 0.0021391455084085464], "lowpass": [0.012243486009538174, 0.009868987835943699, 0.006116271018981934, 0.0032355203293263912, 0.0023126653395593166, 0.002806297969073057], "gaussian": [0.014514051377773285, 0.011737987399101257, 0.0033455323427915573, 0.0023581883870065212, 0.002383595332503319, 0.0028502605855464935]}, "psnr_wouldhave": {"orig": 23.561080932617188, "jpeg": [29.06376838684082, 32.64160919189453, 36.81935119628906, 38.13444519042969, 40.53535461425781, 38.7124137878418], "lowpass": [24.917320251464844, 26.807449340820312, 30.986736297607422, 36.03467559814453, 38.279781341552734, 37.37119674682617], "gaussian": [23.547042846679688, 25.201343536376953, 35.491127014160156, 38.286537170410156, 38.190452575683594, 36.845733642578125]}, "ssim_wouldhave": {"orig": 0.9599551558494568, "jpeg": [0.9773534536361694, 0.9891360998153687, 0.9928054809570312, 0.9937293529510498, 0.9946410059928894, 0.994149923324585], "lowpass": [0.9652081727981567, 0.9706889390945435, 0.9809360504150391, 0.9897110462188721, 0.9927200078964233, 0.9900496006011963], "gaussian": [0.9594699740409851, 0.9664193987846375, 0.9898204803466797, 0.9932714700698853, 0.993148922920227, 0.9913100004196167]}}

==> sections/defences.json <==
{"l2_target": {"orig": 0.0023475587368011475, "jpeg": [0.005535678472369909, 0.006847725249826908, 0.008034292608499527, 0.008974658325314522, 0.009804018773138523, 0.009277071803808212], "lowpass": [0.0029986309818923473, 0.003999740816652775, 0.006178535521030426, 0.008406510576605797, 0.010030305944383144, 0.010332943871617317], "gaussian": [0.0022733393125236034, 0.0032291512470692396, 0.007997695356607437, 0.009078683331608772, 0.009078675881028175, 0.008965032175183296]}, "l1_target": {"orig": 0.010605180636048317, "jpeg": [0.01671786606311798, 0.018864091485738754, 0.02082027494907379, 0.022479433566331863, 0.023570692166686058, 0.023008551448583603], "lowpass": [0.012232872657477856, 0.014361968263983727, 0.018094653263688087, 0.021436363458633423, 0.02382902428507805, 0.02423398569226265], "gaussian": [0.010448168031871319, 0.012756161391735077, 0.020966975018382072, 0.022657882422208786, 0.022707071155309677, 0.022741004824638367]}, "psnr_target": {"orig": 26.293834686279297, "jpeg": [22.56829261779785, 21.6445369720459, 20.950525283813477, 20.469820022583008, 20.085960388183594, 20.325889587402344], "lowpass": [25.230770111083984, 23.97968292236328, 22.091144561767578, 20.753843307495117, 19.986858367919922, 19.85776138305664], "gaussian": [26.43335723876953, 24.909116744995117, 20.970352172851562, 20.419771194458008, 20.419776916503906, 20.4744815826416]}, "ssim_target": {"orig": 0.9602739810943604, "jpeg": [0.9520250558853149, 0.9491550922393799, 0.9491123557090759, 0.9469895362854004, 0.9458889961242676, 0.9470965266227722], "lowpass": [0.9592313766479492, 0.9568320512771606, 0.9524301290512085, 0.9488508105278015, 0.9441813230514526, 0.9432777166366577], "gaussian": [0.9605752229690552, 0.9581014513969421, 0.9476865530014038, 0.9453138709068298, 0.9452451467514038, 0.9448157548904419]}, "l2_orig": {"orig": 0.002412889152765274, "jpeg": [0.0029038931243121624, 0.0033508213236927986, 0.003734298748895526, 0.004154589958488941, 0.0045869783498346806, 0.004184636287391186], "lowpass": [0.002294400241225958, 0.002419882919639349, 0.0030637194868177176, 0.0038863434456288815, 0.0044820597395300865, 0.004636033438146114], "gaussian": [0.002459629438817501, 0.0022193456534296274, 0.0036643946077674627, 0.004099426791071892, 0.004034142941236496, 0.0038555541541427374]}, "l1_orig": {"orig": 0.010302124544978142, "jpeg": [0.010253751650452614, 0.011093071661889553, 0.011717046611011028, 0.012835140340030193, 0.013664759695529938, 0.012858983129262924], "lowpass": [0.009800591506063938, 0.009896459057927132, 0.010591845028102398, 0.01179914828389883, 0.013276035897433758, 0.013680068776011467], "gaussian": [0.010470785200595856, 0.009537920355796814, 0.011574923992156982, 0.012537575326859951, 0.012429989874362946, 0.01230079960078001]}, "psnr_orig": {"orig": 26.174625396728516, "jpeg": [25.370195388793945, 24.74848747253418, 24.277908325195312, 23.81471824645996, 23.384733200073242, 23.783424377441406], "lowpass": [26.393308639526367, 26.16205596923828, 25.137510299682617, 24.104591369628906, 23.4852237701416, 23.33853530883789], "gaussian": [26.091304779052734, 26.537750244140625, 24.3599796295166, 23.87276840209961, 23.942487716674805, 24.13913345336914]}, "ssim_orig": {"orig": 0.9552506804466248, "jpeg": [0.9553868174552917, 0.9556636214256287, 0.9568907618522644, 0.9555138349533081, 0.9550974369049072, 0.9564690589904785], "lowpass": [0.956525981426239, 0.9565376043319702, 0.9560031294822693, 0.9557126760482788, 0.9542831778526306, 0.9532405138015747], "gaussian": [0.9549862146377563, 0.9567685127258301, 0.9551452994346619, 0.9544863104820251, 0.9547895193099976, 0.9552202224731445]}, "l2_wouldhave": {"orig": 0.004404452629387379, "jpeg": [0.0012405759189277887, 0.0005443012341856956, 0.00020800069614779204, 0.0001536581403343007, 8.840253576636314e-05, 0.0001345112978015095], "lowpass": [0.0032230555079877377, 0.0020857159979641438, 0.0007967581041157246, 0.0002491911291144788, 0.0001486010878579691, 0.00018318102229386568], "gaussian": [0.004418711643666029, 0.00301901763305068, 0.00028241483960300684, 0.00014837006165180355, 0.00015168925165198743, 0.00020674115512520075]}, "l1_wouldhave": {"orig": 0.01437525637447834, "jpeg": [0.007349615450948477, 0.00493280403316021, 0.003070866223424673, 0.002224865835160017, 0.0017770559061318636, 0.0021391455084085464], "lowpass": [0.012243486009538174, 0.009868987835943699, 0.006116271018981934, 0.0032355203293263912, 0.0023126653395593166, 0.002806297969073057], "gaussian": [0.014514051377773285, 0.011737987399101257, 0.0033455323427915573, 0.0023581883870065212, 0.002383595332503319, 0.0028502605855464935]}, "psnr_wouldhave": {"orig": 23.561080932617188, "jpeg": [29.06376838684082, 32.64160919189453, 36.81935119628906, 38.13444519042969, 40.53535461425781, 38.7124137878418], "lowpass": [24.917320251464844, 26.807449340820312, 30.986736297607422, 36.03467559814453, 38.279781341552734, 37.37119674682617], "gaussian": [23.547042846679688, 25.201343536376953, 35.491127014160156, 38.286537170410156, 38.190452575683594, 36.845733642578125]}, "ssim_wouldhave": {"orig": 0.9599551558494568, "jpeg": [0.9773534536361694, 0.9891360998153687, 0.9928054809570312, 0.9937293529510498, 0.9946410059928894, 0.994149923324585], "lowpass": [0.9652081727981567, 0.9706889390945435, 0.9809360504150391, 0.9897110462188721, 0.9927200078964233, 0.9900496006011963], "gaussian": [0.9594699740409851, 0.9664193987846375, 0.9898204803466797, 0.9932714700698853, 0.993148922920227, 0.9913100004196167]}}
